New sensitivity of LHC measurements to Composite Dark Matter Models

We present sensitivity of LHC differential cross-section measurements to so-called "stealth dark matter" scenarios occurring in an SU(N) dark gauge group, where constituents are charged under the Standard Model and N=2 or 4. The low-energy theory contains mesons which can be produced at the LHC, and a scalar baryon dark matter (DM) candidate which cannot. We evaluate the impact of LHC measurements on the dark meson masses. Using existing lattice results, we then connect the LHC explorations to DM phenomenology, in particular considering direct-detection experiments. We show that current LHC measurements constrain DM masses in the region of 10 TeV. We discuss potential pathways to explore these models further at the LHC.

==> figures/rivet/ATLAS_2014_I1279489/d03-x01-y01.dat <==
# BEGIN PLOT
LogY=0
Title=$|\Delta y|$ in the baseline region
XLabel=$|\Delta y|$
YLabel=$\frac{1}{\sigma} \frac{\text{d}\sigma}{\text{d}|\Delta y|}$
DrawOnly=/REF/ATLAS_2014_I1279489/d03-x01-y01 /runpoint_0286.yoda.gz/ATLAS_2014_I1279489/d03-x01-y01
Legend=1
MainPlot=1
RatioPlot=1
RatioPlotSameStyle=0
RatioPlotMode=deviation
RatioPlotYMin=-2.0
RatioPlotYMax=6.0
RatioPlotYLabel=(Bkgd+BSM)/Data
RatioPlotErrorBandColor=Yellow
RatioPlotReference=/REF/ATLAS_2014_I1279489/d03-x01-y01
# END PLOT

# BEGIN HISTO1D /REF/ATLAS_2014_I1279489/d03-x01-y01
ConnectBins=0
ErrorBars=1
ErrorBreakdown={0: {stat: {dn: -0.001904, up: 0.001904}, sys: {dn: -0.005635, up: 0.005769}}, 1: {stat: {dn: -0.001957, up: 0.001957}, sys: {dn: -0.005556, up: 0.005495}}, 2: {stat: {dn: -0.001855, up: 0.001855}, sys: {dn: -0.004314, up: 0.004363}}, 3: {stat: {dn: -0.001679, up: 0.001679}, sys: {dn: -0.002048, up: 0.002233}}, 4: {stat: {dn: -0.001439, up: 0.001439}, sys: {dn: -0.001166, up: 0.001147}}, 5: {stat: {dn: -0.001249, up: 0.001249}, sys: {dn: -0.002628, up: 0.002673}}, 6: {stat: {dn: -0.0006301, up: 0.0006301}, sys: {dn: -0.003375, up: 0.003524}}, 7: {stat: {dn: -0.0003381, up: 0.0003381}, sys: {dn: -0.002063, up: 0.002221}}, 8: {stat: {dn: -0.0001564, up: 0.0001564}, sys: {dn: -0.0007857, up: 0.0008809}}, 9: {stat: {dn: -5.268e-05, up: 5.268e-05}, sys: {dn: -0.0001722, up: 0.0001824}}}
IsRef=1
Path=/REF/ATLAS_2014_I1279489/d03-x01-y01
PolyMarkers=*
Title=ATLAS Data
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	4.214000e-01	5.947978e-03	6.075078e-03
5.000000e-01	1.000000e+00	3.984000e-01	5.890584e-03	5.833084e-03
1.000000e+00	1.500000e+00	3.404000e-01	4.695915e-03	4.740970e-03
1.500000e+00	2.000000e+00	2.769000e-01	2.648272e-03	2.793802e-03
2.000000e+00	2.500000e+00	2.112000e-01	1.852101e-03	1.840198e-03
2.500000e+00	3.000000e+00	1.467000e-01	2.909705e-03	2.950412e-03
3.000000e+00	4.000000e+00	7.513000e-02	3.433315e-03	3.579889e-03
4.000000e+00	5.000000e+00	2.194000e-02	2.090522e-03	2.246587e-03
5.000000e+00	6.000000e+00	4.854000e-03	8.011151e-04	8.946763e-04
6.000000e+00	7.000000e+00	5.647000e-04	1.800778e-04	1.898551e-04
# END HISTO1D


# BEGIN HISTO1D /runpoint_0286.yoda.gz/ATLAS_2014_I1279489/d03-x01-y01
ErrorBars=1
LineColor=red
Path=/runpoint_0286.yoda.gz/ATLAS_2014_I1279489/d03-x01-y01
Title=Data + BSM
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	4.555200e-01	2.112819e-03	2.112819e-03
5.000000e-01	1.000000e+00	4.261780e-01	1.906375e-03	1.906375e-03
1.000000e+00	1.500000e+00	3.521961e-01	1.242303e-03	1.242303e-03
1.500000e+00	2.000000e+00	2.813394e-01	7.621144e-04	7.621144e-04
2.000000e+00	2.500000e+00	2.127221e-01	4.462485e-04	4.462485e-04
2.500000e+00	3.000000e+00	1.477147e-01	3.643604e-04	3.643604e-04
3.000000e+00	4.000000e+00	7.519342e-02	6.441043e-05	6.441043e-05
4.000000e+00	5.000000e+00	2.206684e-02	9.109010e-05	9.109010e-05
5.000000e+00	6.000000e+00	4.854000e-03	1.996324e-06	1.996324e-06
6.000000e+00	7.000000e+00	5.647000e-04	1.996324e-06	1.996324e-06
# END HISTO1D



==> figures/rivet/ATLAS_2018_I1705857/d01-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
LogX=0
LogY=1
LegendAlign=l
LegendXPos=0.05
LegendYPos=0.95
Title=Fiducial cross-sections
YLabel=$\sigma_{\mathrm{fid}}$ [fb]
XMinorTickMarks=0
XCustomMajorTicks=1	$e\mu\geq3b$	2	$e\mu\geq4b$	3	$\ell+\mathrm{jets}\geq3b$	4	$\ell+\mathrm{jets}\geq4b$
DrawOnly=/REF/ATLAS_2018_I1705857/d01-x01-y01 /runpoint_0331.yoda.gz/ATLAS_2018_I1705857/d01-x01-y01
Legend=1
MainPlot=1
RatioPlot=1
RatioPlotSameStyle=0
RatioPlotMode=deviation
RatioPlotYMin=-3.0
RatioPlotYMax=4.0
RatioPlotYLabel=(Bkgd+BSM)/Data
RatioPlotErrorBandColor=Yellow
RatioPlotReference=/REF/ATLAS_2018_I1705857/d01-x01-y01
# END PLOT

# BEGIN HISTO1D /REF/ATLAS_2018_I1705857/d01-x01-y01
ConnectBins=0
ErrorBars=1
ErrorBreakdown={0: {stat: {dn: -5, up: 5}, sys: {dn: -24, up: 24}}, 1: {stat: {dn: -3, up: 3}, sys: {dn: -7, up: 7}}, 2: {stat: {dn: -40, up: 40}, sys: {dn: -690, up: 690}}, 3: {stat: {dn: -11, up: 11}, sys: {dn: -61, up: 61}}}
IsRef=1
Path=/REF/ATLAS_2018_I1705857/d01-x01-y01
PolyMarkers=*
Title=ATLAS Data
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.810000e+02	2.451530e+01	2.451530e+01
1.500000e+00	2.500000e+00	2.700000e+01	7.615773e+00	7.615773e+00
2.500000e+00	3.500000e+00	2.450000e+03	6.911584e+02	6.911584e+02
3.500000e+00	4.500000e+00	3.590000e+02	6.198387e+01	6.198387e+01
# END HISTO1D


# BEGIN HISTO1D /runpoint_0331.yoda.gz/ATLAS_2018_I1705857/d01-x01-y01
ErrorBars=1
LineColor=red
Path=/runpoint_0331.yoda.gz/ATLAS_2018_I1705857/d01-x01-y01
Title=Data + BSM
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	2.084467e+02	1.606211e+00	1.606211e+00
1.500000e+00	2.500000e+00	4.098854e+01	1.146684e+00	1.146684e+00
2.500000e+00	3.500000e+00	2.897832e+03	6.488066e+00	6.488066e+00
3.500000e+00	4.500000e+00	5.789715e+02	4.547165e+00	4.547165e+00
# END HISTO1D



==> figures/rivet/ATLAS_2019_I1725190/d01-x01-y01.dat <==
# BEGIN PLOT
RatioPlotYLabel=(Bkgd+BSM)/Data
YLabel=Entries / 10 GeV
LogX=1
LogY=1
RatioPlotYMin=-3.0
RatioPlotYMax=9.0
Title=Di-electron mass spectrum
XLabel=$m_{ee}$ [GeV]
DrawOnly=/REF/ATLAS_2019_I1725190/d01-x01-y01 /THY/ATLAS_2019_I1725190/d01-x01-y01 /runpoint_0345.yoda.gz/ATLAS_2019_I1725190/d01-x01-y01
Legend=1
MainPlot=1
RatioPlot=0
RatioPlotSameStyle=0
RatioPlotMode=deviation
RatioPlotErrorBandColor=Yellow
RatioPlotReference=/REF/ATLAS_2019_I1725190/d01-x01-y01
# END PLOT

# BEGIN HISTO1D /REF/ATLAS_2019_I1725190/d01-x01-y01
ConnectBins=0
ErrorBars=1
ErrorBreakdown={}
IsRef=1
Path=/REF/ATLAS_2019_I1725190/d01-x01-y01
PolyMarkers=*
Title=Data
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
2.250000e+02	2.325100e+02	2.239060e+04	1.726684e+02	1.726684e+02
2.325100e+02	2.402710e+02	1.978740e+04	1.596745e+02	1.596745e+02
2.402710e+02	2.482910e+02	1.775550e+04	1.487919e+02	1.487919e+02
2.482910e+02	2.565790e+02	1.536970e+04	1.361783e+02	1.361783e+02
2.565790e+02	2.651430e+02	1.371380e+04	1.265437e+02	1.265437e+02
2.651430e+02	2.739940e+02	1.199060e+04	1.163923e+02	1.163923e+02
2.739940e+02	2.831390e+02	1.045190e+04	1.069069e+02	1.069069e+02
2.831390e+02	2.925900e+02	9.095380e+03	9.810057e+01	9.810057e+01
2.925900e+02	3.023570e+02	8.205670e+03	9.165928e+01	9.165928e+01
3.023570e+02	3.124490e+02	6.985450e+03	8.319717e+01	8.319717e+01
3.124490e+02	3.228780e+02	6.338880e+03	7.796235e+01	7.796235e+01
3.228780e+02	3.336560e+02	5.454000e+03	7.113584e+01	7.113584e+01
3.336560e+02	3.447930e+02	4.810930e+03	6.572497e+01	6.572497e+01
3.447930e+02	3.563020e+02	4.135060e+03	5.994074e+01	5.994074e+01
3.563020e+02	3.681950e+02	3.710570e+03	5.585661e+01	5.585661e+01
3.681950e+02	3.804850e+02	3.217240e+03	5.116415e+01	5.116415e+01
3.804850e+02	3.931850e+02	2.804670e+03	4.699363e+01	4.699363e+01
3.931850e+02	4.063090e+02	2.421480e+03	4.295437e+01	4.295437e+01
4.063090e+02	4.198720e+02	2.099950e+03	3.934836e+01	3.934836e+01
4.198720e+02	4.338870e+02	1.835180e+03	3.618618e+01	3.618618e+01
4.338870e+02	4.483690e+02	1.541140e+03	3.262171e+01	3.262171e+01
4.483690e+02	4.633360e+02	1.368420e+03	3.023725e+01	3.023725e+01
4.633360e+02	4.788010e+02	1.108900e+03	2.677757e+01	2.677757e+01
4.788010e+02	4.947830e+02	1.003630e+03	2.505943e+01	2.505943e+01
4.947830e+02	5.112990e+02	8.725170e+02	2.298447e+01	2.298447e+01
5.112990e+02	5.283650e+02	7.429670e+02	2.086502e+01	2.086502e+01
5.283650e+02	5.460020e+02	6.492260e+02	1.918605e+01	1.918605e+01
5.460020e+02	5.642270e+02	5.810680e+02	1.785582e+01	1.785582e+01
5.642270e+02	5.830600e+02	4.699100e+02	1.579602e+01	1.579602e+01
5.830600e+02	6.025220e+02	4.244160e+02	1.476734e+01	1.476734e+01
6.025220e+02	6.226340e+02	3.575040e+02	1.333254e+01	1.333254e+01
6.226340e+02	6.434170e+02	3.045760e+02	1.210581e+01	1.210581e+01
6.434170e+02	6.648940e+02	2.388640e+02	1.054602e+01	1.054602e+01
6.648940e+02	6.870870e+02	2.135750e+02	9.809959e+00	9.809959e+00
6.870870e+02	7.100220e+02	1.805150e+02	8.871709e+00	8.871709e+00
7.100220e+02	7.337220e+02	1.594940e+02	8.203478e+00	8.203478e+00
7.337220e+02	7.582130e+02	1.465850e+02	7.736446e+00	7.736446e+00
7.582130e+02	7.835210e+02	1.386890e+02	7.402733e+00	7.402733e+00
7.835210e+02	8.096740e+02	1.059140e+02	6.363791e+00	6.363791e+00
8.096740e+02	8.367000e+02	8.547250e+01	5.623702e+00	5.623702e+00
8.367000e+02	8.646290e+02	6.838930e+01	4.948418e+00	4.948418e+00
8.646290e+02	8.934890e+02	6.825920e+01	4.863315e+00	4.863315e+00
8.934890e+02	9.233130e+02	5.934840e+01	4.460890e+00	4.460890e+00
9.233130e+02	9.541330e+02	4.445250e+01	3.797797e+00	3.797797e+00
9.541330e+02	9.859810e+02	3.516690e+01	3.322966e+00	3.322966e+00
9.859815e+02	1.018891e+03	3.160020e+01	3.098757e+00	3.098757e+00
1.018890e+03	1.052900e+03	2.469880e+01	2.694850e+00	2.694850e+00
1.052900e+03	1.088050e+03	2.589280e+01	2.714106e+00	2.714106e+00
1.088050e+03	1.124360e+03	1.872350e+01	2.270808e+00	2.270808e+00
1.124360e+03	1.161900e+03	1.545420e+01	2.028972e+00	2.028972e+00
1.161900e+03	1.200680e+03	1.211870e+01	1.767763e+00	1.767763e+00
1.200680e+03	1.240760e+03	1.522050e+01	1.948725e+00	1.948725e+00
1.240760e+03	1.282170e+03	7.243690e+00	1.322596e+00	1.322596e+00
1.282170e+03	1.324970e+03	8.878970e+00	1.440321e+00	1.440321e+00
1.324970e+03	1.369200e+03	7.461620e+00	1.298847e+00	1.298847e+00
1.369200e+03	1.414900e+03	4.376120e+00	1.000000e+00	1.000000e+00
1.414900e+03	1.462130e+03	4.234770e+00	1.000000e+00	1.000000e+00
1.462130e+03	1.510930e+03	3.483290e+00	1.000000e+00	1.000000e+00
1.510930e+03	1.561360e+03	3.172490e+00	1.000000e+00	1.000000e+00
1.561360e+03	1.613480e+03	1.535010e+00	1.000000e+00	1.000000e+00
1.613480e+03	1.667340e+03	1.856780e+00	1.000000e+00	1.000000e+00
1.667340e+03	1.722990e+03	2.874890e+00	1.000000e+00	1.000000e+00
1.722990e+03	1.780500e+03	2.086520e+00	1.000000e+00	1.000000e+00
1.780500e+03	1.839940e+03	1.514340e+00	1.000000e+00	1.000000e+00
1.839940e+03	1.901350e+03	4.884770e-01	1.000000e+00	1.000000e+00
1.901350e+03	1.964820e+03	1.575660e-01	1.000000e+00	1.000000e+00
1.964820e+03	2.030400e+03	1.524770e-01	1.000000e+00	1.000000e+00
2.030400e+03	2.098170e+03	1.032860e+00	1.000000e+00	1.000000e+00
2.098170e+03	2.168210e+03	4.283560e-01	1.000000e+00	1.000000e+00
2.168210e+03	2.240580e+03	0.000000e+00	1.000000e+00	1.000000e+00
2.240580e+03	2.315370e+03	6.685510e-01	1.000000e+00	1.000000e+00
2.315370e+03	2.392650e+03	5.175650e-01	1.000000e+00	1.000000e+00
2.392650e+03	2.472520e+03	5.008470e-01	1.000000e+00	1.000000e+00
2.472520e+03	2.555050e+03	2.423350e-01	1.000000e+00	1.000000e+00
2.555050e+03	2.640340e+03	2.345070e-01	1.000000e+00	1.000000e+00
2.640340e+03	2.728470e+03	0.000000e+00	1.000000e+00	1.000000e+00
2.728470e+03	2.819540e+03	0.000000e+00	1.000000e+00	1.000000e+00
2.819540e+03	2.913660e+03	0.000000e+00	1.000000e+00	1.000000e+00
2.913660e+03	3.010910e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.010910e+03	3.111410e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.111410e+03	3.215270e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.215270e+03	3.322590e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.322590e+03	3.433500e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.433500e+03	3.548100e+03	8.725460e-02	1.000000e+00	1.000000e+00
3.548100e+03	3.666540e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.666540e+03	3.788920e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.788920e+03	3.915390e+03	0.000000e+00	1.000000e+00	1.000000e+00
3.915390e+03	4.046090e+03	0.000000e+00	1.000000e+00	1.000000e+00
4.046090e+03	4.181140e+03	7.404400e-02	1.000000e+00	1.000000e+00
4.181140e+03	4.320700e+03	0.000000e+00	1.000000e+00	1.000000e+00
4.320700e+03	4.464920e+03	0.000000e+00	1.000000e+00	1.000000e+00
4.464920e+03	4.613960e+03	0.000000e+00	1.000000e+00	1.000000e+00
4.613960e+03	4.767970e+03	0.000000e+00	1.000000e+00	1.000000e+00
4.767970e+03	4.927120e+03	0.000000e+00	1.000000e+00	1.000000e+00
4.927120e+03	5.091580e+03	0.000000e+00	1.000000e+00	1.000000e+00
5.091580e+03	5.261540e+03	0.000000e+00	1.000000e+00	1.000000e+00
5.261540e+03	5.437160e+03	0.000000e+00	1.000000e+00	1.000000e+00
5.437160e+03	5.618650e+03	0.000000e+00	1.000000e+00	1.000000e+00
5.618650e+03	5.806190e+03	0.000000e+00	1.000000e+00	1.000000e+00
# END HISTO1D


# BEGIN HISTO1D /THY/ATLAS_2019_I1725190/d01-x01-y01
ErrorBandColor=green
ErrorBandOpacity=0.3
ErrorBands=1
ErrorBars=1
ErrorBreakdown={0: {"": {up: 172.6464549102263, dn: 172.6464549102263}}, 1: {"": {up: 159.6771953040916, dn: 159.6771953040916}}, 2: {"": {up: 147.6250822024123, dn: 147.6250822024123}}, 3: {"": {up: 136.4192307842024, dn: 136.4192307842024}}, 4: {"": {up: 126.0121524589981, dn: 126.0121524589981}}, 5: {"": {up: 116.3299819765986, dn: 116.3299819765986}}, 6: {"": {up: 107.3529507436282, dn: 107.3529507436282}}, 7: {"": {up: 99.00589698620583, dn: 99.00589698620583}}, 8: {"": {up: 91.2604609037742, dn: 91.2604609037742}}, 9: {"": {up: 84.08275632754676, dn: 84.08275632754676}}, 10: {"": {up: 77.4237696222411, dn: 77.4237696222411}}, 11: {"": {up: 71.25099382073068, dn: 71.25099382073068}}, 12: {"": {up: 65.5398806740135, dn: 65.5398806740135}}, 13: {"": {up: 60.25142754919347, dn: 60.25142754919347}}, 14: {"": {up: 55.36096035846163, dn: 55.36096035846163}}, 15: {"": {up: 50.83993840102941, dn: 50.83993840102941}}, 16: {"": {up: 46.66388631330555, dn: 46.66388631330555}}, 17: {"": {up: 42.80785348986547, dn: 42.80785348986547}}, 18: {"": {up: 39.24869407971157, dn: 39.24869407971157}}, 19: {"": {up: 35.96904580246103, dn: 35.96904580246103}}, 20: {"": {up: 32.94682202168469, dn: 32.94682202168469}}, 21: {"": {up: 30.16077154119624, dn: 30.16077154119624}}, 22: {"": {up: 27.5993981954898, dn: 27.5993981954898}}, 23: {"": {up: 25.24116622527928, dn: 25.24116622527928}}, 24: {"": {up: 23.0732373414133, dn: 23.0732373414133}}, 25: {"": {up: 21.08242513229745, dn: 21.08242513229745}}, 26: {"": {up: 19.25262436323246, dn: 19.25262436323246}}, 27: {"": {up: 17.57420762336495, dn: 17.57420762336495}}, 28: {"": {up: 16.03434151149874, dn: 16.03434151149874}}, 29: {"": {up: 14.62219965892374, dn: 14.62219965892374}}, 30: {"": {up: 13.32811537845127, dn: 13.32811537845127}}, 31: {"": {up: 12.14304497875289, dn: 12.14304497875289}}, 32: {"": {up: 11.05798293237275, dn: 11.05798293237275}}, 33: {"": {up: 10.06541381715878, dn: 10.06541381715878}}, 34: {"": {up: 9.15718282940551, dn: 9.15718282940551}}, 35: {"": {up: 8.327263688203681, dn: 8.327263688203681}}, 36: {"": {up: 7.568883127254485, dn: 7.568883127254485}}, 37: {"": {up: 6.876324910310463, dn: 6.876324910310463}}, 38: {"": {up: 6.24401937682066, dn: 6.24401937682066}}, 39: {"": {up: 5.667095470432093, dn: 5.667095470432093}}, 40: {"": {up: 5.140834882896137, dn: 5.140834882896137}}, 41: {"": {up: 4.661269698393476, dn: 4.661269698393476}}, 42: {"": {up: 4.224137846055524, dn: 4.224137846055524}}, 43: {"": {up: 3.826007393587225, dn: 3.826007393587225}}, 44: {"": {up: 3.463625283498811, dn: 3.463625283498811}}, 45: {"": {up: 3.133928852473804, dn: 3.133928852473804}}, 46: {"": {up: 2.833848651349263, dn: 2.833848651349263}}, 47: {"": {up: 2.560935415378991, dn: 2.560935415378991}}, 48: {"": {up: 2.313554453967932, dn: 2.313554453967932}}, 49: {"": {up: 2.087919835666077, dn: 2.087919835666077}}, 50: {"": {up: 1.883884625332354, dn: 1.883884625332354}}, 51: {"": {up: 1.698317373397208, dn: 1.698317373397208}}, 52: {"": {up: 1.530279924000345, dn: 1.530279924000345}}, 53: {"": {up: 1.377681147727066, dn: 1.377681147727066}}, 54: {"": {up: 1.239515755346021, dn: 1.239515755346021}}, 55: {"": {up: 1.114503418746355, dn: 1.114503418746355}}, 56: {"": {up: 1.001236393602496, dn: 1.001236393602496}}, 57: {"": {up: 0.8988926912229726, dn: 0.8988926912229726}}, 58: {"": {up: 0.8063084835605342, dn: 0.8063084835605342}}, 59: {"": {up: 0.7226197753672374, dn: 0.7226197753672374}}, 60: {"": {up: 0.6470997661067334, dn: 0.6470997661067334}}, 61: {"": {up: 0.5790050815974779, dn: 0.5790050815974779}}, 62: {"": {up: 0.5175557655001456, dn: 0.5175557655001456}}, 63: {"": {up: 0.4621527846235141, dn: 0.4621527846235141}}, 64: {"": {up: 0.412358125064125, dn: 0.412358125064125}}, 65: {"": {up: 0.3674821110332233, dn: 0.3674821110332233}}, 66: {"": {up: 0.3271899959468469, dn: 0.3271899959468469}}, 67: {"": {up: 0.2909759541264183, dn: 0.2909759541264183}}, 68: {"": {up: 0.2584608022112128, dn: 0.2584608022112128}}, 69: {"": {up: 0.2293330266439096, dn: 0.2293330266439096}}, 70: {"": {up: 0.2032218664403233, dn: 0.2032218664403233}}, 71: {"": {up: 0.1798675598553971, dn: 0.1798675598553971}}, 72: {"": {up: 0.1589696683691391, dn: 0.1589696683691391}}, 73: {"": {up: 0.1403214299067598, dn: 0.1403214299067598}}, 74: {"": {up: 0.1236767875429126, dn: 0.1236767875429126}}, 75: {"": {up: 0.1088537918997975, dn: 0.1088537918997975}}, 76: {"": {up: 0.09565881040995262, dn: 0.09565881040995262}}, 77: {"": {up: 0.08392448996570082, dn: 0.08392448996570082}}, 78: {"": {up: 0.07351718858830851, dn: 0.07351718858830851}}, 79: {"": {up: 0.06428607176764753, dn: 0.06428607176764753}}, 80: {"": {up: 0.05611416184290243, dn: 0.05611416184290243}}, 81: {"": {up: 0.04889425285981434, dn: 0.04889425285981434}}, 82: {"": {up: 0.04251958868618078, dn: 0.04251958868618078}}, 83: {"": {up: 0.03690658108355287, dn: 0.03690658108355287}}, 84: {"": {up: 0.03196543879955566, dn: 0.03196543879955566}}, 85: {"": {up: 0.02763043483951791, dn: 0.02763043483951791}}, 86: {"": {up: 0.02382919858401611, dn: 0.02382919858401611}}, 87: {"": {up: 0.02050369253955629, dn: 0.02050369253955629}}, 88: {"": {up: 0.01760201158358425, dn: 0.01760201158358425}}, 89: {"": {up: 0.01507315841016713, dn: 0.01507315841016713}}, 90: {"": {up: 0.01287474653386686, dn: 0.01287474653386686}}, 91: {"": {up: 0.01096767740128455, dn: 0.01096767740128455}}, 92: {"": {up: 0.009317742444166499, dn: 0.009317742444166499}}, 93: {"": {up: 0.007893315519611532, dn: 0.007893315519611532}}, 94: {"": {up: 0.006666815078926002, dn: 0.006666815078926002}}, 95: {"": {up: 0.005613245834070108, dn: 0.005613245834070108}}, 96: {"": {up: 0.004711275660651737, dn: 0.004711275660651737}}, 97: {"": {up: 0.003940734692926604, dn: 0.003940734692926604}}, 98: {"": {up: 0.003284805826926451, dn: 0.003284805826926451}}}
IsRef=1
LineColor=green
Path=/THY/ATLAS_2019_I1725190/d01-x01-y01
Title=fit to data
Variations=[""]
# xlow	 xhigh	 val	 errminus	 errplus
2.250000e+02	2.325100e+02	2.238491e+04	1.726465e+02	1.726465e+02
2.325100e+02	2.402710e+02	1.978807e+04	1.596772e+02	1.596772e+02
2.402710e+02	2.482910e+02	1.747812e+04	1.476251e+02	1.476251e+02
2.482910e+02	2.565790e+02	1.542414e+04	1.364192e+02	1.364192e+02
2.565790e+02	2.651430e+02	1.359883e+04	1.260122e+02	1.260122e+02
2.651430e+02	2.739940e+02	1.197776e+04	1.163300e+02	1.163300e+02
2.739940e+02	2.831390e+02	1.053930e+04	1.073530e+02	1.073530e+02
2.831390e+02	2.925900e+02	9.264029e+03	9.900590e+01	9.900590e+01
2.925900e+02	3.023570e+02	8.134418e+03	9.126046e+01	9.126046e+01
3.023570e+02	3.124490e+02	7.134953e+03	8.408276e+01	8.408276e+01
3.124490e+02	3.228780e+02	6.251602e+03	7.742377e+01	7.742377e+01
3.228780e+02	3.336560e+02	5.471672e+03	7.125099e+01	7.125099e+01
3.336560e+02	3.447930e+02	4.783872e+03	6.553988e+01	6.553988e+01
3.447930e+02	3.563020e+02	4.178037e+03	6.025143e+01	6.025143e+01
3.563020e+02	3.681950e+02	3.645009e+03	5.536096e+01	5.536096e+01
3.681950e+02	3.804850e+02	3.176595e+03	5.083994e+01	5.083994e+01
3.804850e+02	3.931850e+02	2.765448e+03	4.666389e+01	4.666389e+01
3.931850e+02	4.063090e+02	2.404989e+03	4.280785e+01	4.280785e+01
4.063090e+02	4.198720e+02	2.089326e+03	3.924869e+01	3.924869e+01
4.198720e+02	4.338870e+02	1.813222e+03	3.596905e+01	3.596905e+01
4.338870e+02	4.483690e+02	1.572011e+03	3.294682e+01	3.294682e+01
4.483690e+02	4.633360e+02	1.361506e+03	3.016077e+01	3.016077e+01
4.633360e+02	4.788010e+02	1.178010e+03	2.759940e+01	2.759940e+01
4.788010e+02	4.947830e+02	1.018240e+03	2.524117e+01	2.524117e+01
4.947830e+02	5.112990e+02	8.792694e+02	2.307324e+01	2.307324e+01
5.112990e+02	5.283650e+02	7.585302e+02	2.108243e+01	2.108243e+01
5.283650e+02	5.460020e+02	6.537393e+02	1.925262e+01	1.925262e+01
5.460020e+02	5.642270e+02	5.628842e+02	1.757421e+01	1.757421e+01
5.642270e+02	5.830600e+02	4.841966e+02	1.603434e+01	1.603434e+01
5.830600e+02	6.025220e+02	4.161145e+02	1.462220e+01	1.462220e+01
6.025220e+02	6.226340e+02	3.572669e+02	1.332812e+01	1.332812e+01
6.226340e+02	6.434170e+02	3.064527e+02	1.214304e+01	1.214304e+01
6.434170e+02	6.648940e+02	2.626186e+02	1.105798e+01	1.105798e+01
6.648940e+02	6.870870e+02	2.248430e+02	1.006541e+01	1.006541e+01
6.870870e+02	7.100220e+02	1.923191e+02	9.157183e+00	9.157183e+00
7.100220e+02	7.337220e+02	1.643437e+02	8.327264e+00	8.327264e+00
7.337220e+02	7.582130e+02	1.403040e+02	7.568883e+00	7.568883e+00
7.582130e+02	7.835210e+02	1.196660e+02	6.876325e+00	6.876325e+00
7.835210e+02	8.096740e+02	1.019647e+02	6.244019e+00	6.244019e+00
8.096740e+02	8.367000e+02	8.679662e+01	5.667095e+00	5.667095e+00
8.367000e+02	8.646290e+02	7.381127e+01	5.140835e+00	5.140835e+00
8.646290e+02	8.934890e+02	6.270538e+01	4.661270e+00	4.661270e+00
8.934890e+02	9.233130e+02	5.321598e+01	4.224138e+00	4.224138e+00
9.233130e+02	9.541330e+02	4.511534e+01	3.826007e+00	3.826007e+00
9.541330e+02	9.859810e+02	3.820709e+01	3.463625e+00	3.463625e+00
9.859815e+02	1.018891e+03	3.232161e+01	3.133929e+00	3.133929e+00
1.018890e+03	1.052900e+03	2.731240e+01	2.833849e+00	2.833849e+00
1.052900e+03	1.088050e+03	2.305274e+01	2.560935e+00	2.560935e+00
1.088050e+03	1.124360e+03	1.943505e+01	2.313554e+00	2.313554e+00
1.124360e+03	1.161900e+03	1.636522e+01	2.087920e+00	2.087920e+00
1.161900e+03	1.200680e+03	1.376310e+01	1.883885e+00	1.883885e+00
1.200680e+03	1.240760e+03	1.156020e+01	1.698317e+00	1.698317e+00
1.240760e+03	1.282170e+03	9.697214e+00	1.530280e+00	1.530280e+00
1.282170e+03	1.324970e+03	8.123463e+00	1.377681e+00	1.377681e+00
1.324970e+03	1.369200e+03	6.795494e+00	1.239516e+00	1.239516e+00
1.369200e+03	1.414900e+03	5.676479e+00	1.114503e+00	1.114503e+00
1.414900e+03	1.462130e+03	4.734686e+00	1.001236e+00	1.001236e+00
1.462130e+03	1.510930e+03	3.943079e+00	8.988927e-01	8.988927e-01
1.510930e+03	1.561360e+03	3.278623e+00	8.063085e-01	8.063085e-01
1.561360e+03	1.613480e+03	2.721599e+00	7.226198e-01	7.226198e-01
1.613480e+03	1.667340e+03	2.255323e+00	6.470998e-01	6.470998e-01
1.667340e+03	1.722990e+03	1.865649e+00	5.790051e-01	5.790051e-01
1.722990e+03	1.780500e+03	1.540486e+00	5.175558e-01	5.175558e-01
1.780500e+03	1.839940e+03	1.269550e+00	4.621528e-01	4.621528e-01
1.839940e+03	1.901350e+03	1.044211e+00	4.123581e-01	4.123581e-01
1.901350e+03	1.964820e+03	8.571186e-01	3.674821e-01	3.674821e-01
1.964820e+03	2.030400e+03	7.020555e-01	3.271900e-01	3.271900e-01
2.030400e+03	2.098170e+03	5.737883e-01	2.909760e-01	2.909760e-01
2.098170e+03	2.168210e+03	4.678811e-01	2.584608e-01	2.584608e-01
2.168210e+03	2.240580e+03	3.806202e-01	2.293330e-01	2.293330e-01
2.240580e+03	2.315370e+03	3.088762e-01	2.032219e-01	2.032219e-01
2.315370e+03	2.392650e+03	2.500189e-01	1.798676e-01	1.798676e-01
2.392650e+03	2.472520e+03	2.018423e-01	1.589697e-01	1.589697e-01
2.472520e+03	2.555050e+03	1.625024e-01	1.403214e-01	1.403214e-01
2.555050e+03	2.640340e+03	1.304591e-01	1.236768e-01	1.236768e-01
2.640340e+03	2.728470e+03	1.044265e-01	1.088538e-01	1.088538e-01
2.728470e+03	2.819540e+03	8.333459e-02	9.565881e-02	9.565881e-02
2.819540e+03	2.913660e+03	6.629173e-02	8.392449e-02	8.392449e-02
2.913660e+03	3.010910e+03	5.256146e-02	7.351719e-02	7.351719e-02
3.010910e+03	3.111410e+03	4.153363e-02	6.428607e-02	6.428607e-02
3.111410e+03	3.215270e+03	3.270343e-02	5.611416e-02	5.611416e-02
3.215270e+03	3.322590e+03	2.565643e-02	4.889425e-02	4.889425e-02
3.322590e+03	3.433500e+03	2.005159e-02	4.251959e-02	4.251959e-02
3.433500e+03	3.548100e+03	1.560962e-02	3.690658e-02	3.690658e-02
3.548100e+03	3.666540e+03	1.210207e-02	3.196544e-02	3.196544e-02
3.666540e+03	3.788920e+03	9.342990e-03	2.763043e-02	2.763043e-02
3.788920e+03	3.915390e+03	7.181355e-03	2.382920e-02	2.382920e-02
3.915390e+03	4.046090e+03	5.494646e-03	2.050369e-02	2.050369e-02
4.046090e+03	4.181140e+03	4.184265e-03	1.760201e-02	1.760201e-02
4.181140e+03	4.320700e+03	3.170805e-03	1.507316e-02	1.507316e-02
4.320700e+03	4.464920e+03	2.390578e-03	1.287475e-02	1.287475e-02
4.464920e+03	4.613960e+03	1.792801e-03	1.096768e-02	1.096768e-02
4.613960e+03	4.767970e+03	1.337120e-03	9.317742e-03	9.317742e-03
4.767970e+03	4.927120e+03	9.915750e-04	7.893316e-03	7.893316e-03
4.927120e+03	5.091580e+03	7.309659e-04	6.666815e-03	6.666815e-03
5.091580e+03	5.261540e+03	5.355190e-04	5.613246e-03	5.613246e-03
5.261540e+03	5.437160e+03	3.898082e-04	4.711276e-03	4.711276e-03
5.437160e+03	5.618650e+03	2.818429e-04	3.940735e-03	3.940735e-03
5.618650e+03	5.806190e+03	2.023547e-04	3.284806e-03	3.284806e-03
# END HISTO1D


# BEGIN HISTO1D /runpoint_0345.yoda.gz/ATLAS_2019_I1725190/d01-x01-y01
ErrorBars=1
LineColor=red
Path=/runpoint_0345.yoda.gz/ATLAS_2019_I1725190/d01-x01-y01
Title=No exclusion
# xlow	 xhigh	 val	 errminus	 errplus
2.250000e+02	2.325100e+02	2.238491e+04	1.726516e+02	1.726516e+02
2.325100e+02	2.402710e+02	1.978807e+04	1.596824e+02	1.596824e+02
2.402710e+02	2.482910e+02	1.747812e+04	1.476303e+02	1.476303e+02
2.482910e+02	2.565790e+02	1.542414e+04	1.364246e+02	1.364246e+02
2.565790e+02	2.651430e+02	1.359883e+04	1.260176e+02	1.260176e+02
2.651430e+02	2.739940e+02	1.197776e+04	1.163355e+02	1.163355e+02
2.739940e+02	2.831390e+02	1.053930e+04	1.073585e+02	1.073585e+02
2.831390e+02	2.925900e+02	9.264029e+03	9.901155e+01	9.901155e+01
2.925900e+02	3.023570e+02	8.135284e+03	9.127031e+01	9.127031e+01
3.023570e+02	3.124490e+02	7.134953e+03	8.408870e+01	8.408870e+01
3.124490e+02	3.228780e+02	6.251602e+03	7.743023e+01	7.743023e+01
3.228780e+02	3.336560e+02	5.471672e+03	7.125801e+01	7.125801e+01
3.336560e+02	3.447930e+02	4.784631e+03	6.555191e+01	6.555191e+01
3.447930e+02	3.563020e+02	4.178772e+03	6.026420e+01	6.026420e+01
3.563020e+02	3.681950e+02	3.645720e+03	5.537456e+01	5.537456e+01
3.681950e+02	3.804850e+02	3.176595e+03	5.084977e+01	5.084977e+01
3.804850e+02	3.931850e+02	2.765448e+03	4.667460e+01	4.667460e+01
3.931850e+02	4.063090e+02	2.405633e+03	4.282438e+01	4.282438e+01
4.063090e+02	4.198720e+02	2.089326e+03	3.926143e+01	3.926143e+01
4.198720e+02	4.338870e+02	1.813222e+03	3.598294e+01	3.598294e+01
4.338870e+02	4.483690e+02	1.572011e+03	3.296199e+01	3.296199e+01
4.483690e+02	4.633360e+02	1.361506e+03	3.017734e+01	3.017734e+01
4.633360e+02	4.788010e+02	1.178010e+03	2.761751e+01	2.761751e+01
4.788010e+02	4.947830e+02	1.018240e+03	2.526097e+01	2.526097e+01
4.947830e+02	5.112990e+02	8.797813e+02	2.310057e+01	2.310057e+01
5.112990e+02	5.283650e+02	7.585302e+02	2.110613e+01	2.110613e+01
5.283650e+02	5.460020e+02	6.537393e+02	1.927858e+01	1.927858e+01
5.460020e+02	5.642270e+02	5.628842e+02	1.760264e+01	1.760264e+01
5.642270e+02	5.830600e+02	4.841966e+02	1.606549e+01	1.606549e+01
5.830600e+02	6.025220e+02	4.165489e+02	1.466279e+01	1.466279e+01
6.025220e+02	6.226340e+02	3.576873e+02	1.337219e+01	1.337219e+01
6.226340e+02	6.434170e+02	3.068595e+02	1.219094e+01	1.219094e+01
6.434170e+02	6.648940e+02	2.626186e+02	1.110311e+01	1.110311e+01
6.648940e+02	6.870870e+02	2.252240e+02	1.012214e+01	1.012214e+01
6.870870e+02	7.100220e+02	1.926878e+02	9.218997e+00	9.218997e+00
7.100220e+02	7.337220e+02	1.643437e+02	8.387092e+00	8.387092e+00
7.337220e+02	7.582130e+02	1.406492e+02	7.642459e+00	7.642459e+00
7.582130e+02	7.835210e+02	1.196660e+02	6.948658e+00	6.948658e+00
7.835210e+02	8.096740e+02	1.022880e+02	6.331848e+00	6.331848e+00
8.096740e+02	8.367000e+02	8.742233e+01	5.771631e+00	5.771631e+00
8.367000e+02	8.646290e+02	7.471949e+01	5.263377e+00	5.263377e+00
8.646290e+02	8.934890e+02	6.299835e+01	4.776324e+00	4.776324e+00
8.934890e+02	9.233130e+02	5.378299e+01	4.359368e+00	4.359368e+00
9.233130e+02	9.541330e+02	4.511534e+01	3.954533e+00	3.954533e+00
9.541330e+02	9.859810e+02	3.847258e+01	3.614856e+00	3.614856e+00
9.859815e+02	1.018891e+03	3.257853e+01	3.299624e+00	3.299624e+00
1.018890e+03	1.052900e+03	2.731240e+01	3.005112e+00	3.005112e+00
1.052900e+03	1.088050e+03	2.329329e+01	2.759756e+00	2.759756e+00
1.088050e+03	1.124360e+03	1.966791e+01	2.531158e+00	2.531158e+00
1.124360e+03	1.161900e+03	1.704091e+01	2.347679e+00	2.347679e+00
1.161900e+03	1.200680e+03	1.463522e+01	2.176963e+00	2.176963e+00
1.200680e+03	1.240760e+03	1.261499e+01	2.026524e+00	2.026524e+00
1.240760e+03	1.282170e+03	1.051394e+01	1.873104e+00	1.873104e+00
1.282170e+03	1.324970e+03	9.308770e+00	1.769792e+00	1.769792e+00
1.324970e+03	1.369200e+03	8.133643e+00	1.670989e+00	1.670989e+00
1.369200e+03	1.414900e+03	7.711646e+00	1.618226e+00	1.618226e+00
1.414900e+03	1.462130e+03	7.599033e+00	1.585955e+00	1.585955e+00
1.462130e+03	1.510930e+03	6.888536e+00	1.522611e+00	1.522611e+00
1.510930e+03	1.561360e+03	3.161348e+01	3.319558e+00	3.319558e+00
1.561360e+03	1.613480e+03	3.694952e+00	1.296180e+00	1.296180e+00
1.613480e+03	1.667340e+03	2.255323e+00	1.191108e+00	1.191108e+00
1.667340e+03	1.722990e+03	1.865649e+00	1.155529e+00	1.155529e+00
1.722990e+03	1.780500e+03	1.540486e+00	1.125995e+00	1.125995e+00
1.780500e+03	1.839940e+03	1.269550e+00	1.101628e+00	1.101628e+00
1.839940e+03	1.901350e+03	1.044211e+00	1.081684e+00	1.081684e+00
1.901350e+03	1.964820e+03	8.571186e-01	1.065384e+00	1.065384e+00
1.964820e+03	2.030400e+03	7.020555e-01	1.052166e+00	1.052166e+00
2.030400e+03	2.098170e+03	5.737883e-01	1.041473e+00	1.041473e+00
2.098170e+03	2.168210e+03	4.678811e-01	1.032861e+00	1.032861e+00
2.168210e+03	2.240580e+03	3.806202e-01	1.025960e+00	1.025960e+00
2.240580e+03	2.315370e+03	3.088762e-01	1.020441e+00	1.020441e+00
2.315370e+03	2.392650e+03	2.500189e-01	1.016047e+00	1.016047e+00
2.392650e+03	2.472520e+03	2.018423e-01	1.012557e+00	1.012557e+00
2.472520e+03	2.555050e+03	1.625024e-01	1.009797e+00	1.009797e+00
2.555050e+03	2.640340e+03	1.304591e-01	1.007619e+00	1.007619e+00
2.640340e+03	2.728470e+03	1.044265e-01	1.005907e+00	1.005907e+00
2.728470e+03	2.819540e+03	8.333459e-02	1.004565e+00	1.004565e+00
2.819540e+03	2.913660e+03	6.629173e-02	1.003515e+00	1.003515e+00
2.913660e+03	3.010910e+03	5.256146e-02	1.002699e+00	1.002699e+00
3.010910e+03	3.111410e+03	4.153363e-02	1.002064e+00	1.002064e+00
3.111410e+03	3.215270e+03	3.270343e-02	1.001573e+00	1.001573e+00
3.215270e+03	3.322590e+03	2.565643e-02	1.001195e+00	1.001195e+00
3.322590e+03	3.433500e+03	2.005159e-02	1.000904e+00	1.000904e+00
3.433500e+03	3.548100e+03	1.560962e-02	1.000681e+00	1.000681e+00
3.548100e+03	3.666540e+03	1.210207e-02	1.000511e+00	1.000511e+00
3.666540e+03	3.788920e+03	9.342990e-03	1.000382e+00	1.000382e+00
3.788920e+03	3.915390e+03	7.181355e-03	1.000284e+00	1.000284e+00
3.915390e+03	4.046090e+03	5.494646e-03	1.000210e+00	1.000210e+00
4.046090e+03	4.181140e+03	4.184265e-03	1.000155e+00	1.000155e+00
4.181140e+03	4.320700e+03	3.170805e-03	1.000114e+00	1.000114e+00
4.320700e+03	4.464920e+03	2.390578e-03	1.000083e+00	1.000083e+00
4.464920e+03	4.613960e+03	1.792801e-03	1.000060e+00	1.000060e+00
4.613960e+03	4.767970e+03	1.337120e-03	1.000043e+00	1.000043e+00
4.767970e+03	4.927120e+03	9.915750e-04	1.000031e+00	1.000031e+00
4.927120e+03	5.091580e+03	7.309659e-04	1.000022e+00	1.000022e+00
5.091580e+03	5.261540e+03	5.355190e-04	1.000016e+00	1.000016e+00
5.261540e+03	5.437160e+03	3.898082e-04	1.000011e+00	1.000011e+00
5.437160e+03	5.618650e+03	2.818429e-04	1.000008e+00	1.000008e+00
5.618650e+03	5.806190e+03	2.023547e-04	1.000005e+00	1.000005e+00
# END HISTO1D



==> figures/rivet/ATLAS_2020_I1808726/d36-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Sphericity for $n^{\text{jet}} \geq 6$, $H_{T2} >$ 2.0 TeV
XLabel=$S_\perp$
YLabel=$(1/\sigma(n^{\text{jet}} \geq 2) d\sigma/dS_\perp$
DrawOnly=/REF/ATLAS_2020_I1808726/d36-x01-y01 /runpoint_0163.yoda.gz/ATLAS_2020_I1808726/d36-x01-y01
Legend=1
MainPlot=1
RatioPlot=0
RatioPlotSameStyle=0
RatioPlotMode=deviation
RatioPlotYMin=-3.0
RatioPlotYMax=3.0
RatioPlotYLabel=(Bkgd+BSM)/Data
RatioPlotErrorBandColor=Yellow
RatioPlotReference=/REF/ATLAS_2020_I1808726/d36-x01-y01
# END PLOT

# BEGIN HISTO1D /REF/ATLAS_2020_I1808726/d36-x01-y01
ConnectBins=0
ErrorBars=1
ErrorBreakdown={0: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -1.72547e-05, up: 1.66057e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -4.74661e-06, up: 2.62967e-06}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -2.14519e-06, up: 1.98156e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.5583e-06, up: 2.17964e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.41221e-07, up: 1.89415e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.23476e-06, up: 1.42534e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.11987e-07, up: 2.2153e-08}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -8.096e-06, up: 9.39243e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -7.14261e-08, up: 5.82579e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -2.16231e-06, up: 1.34595e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -5.35635e-08, up: 5.56621e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -5.17966e-08, up: 5.08017e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -8.95172e-06, up: 6.90943e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -4.0014e-05, up: 4.09626e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -2.18683e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -3.27928e-06, up: 3.22913e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -9.76001e-06, up: 1.0659e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -1.00572e-05, up: 7.11838e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -1.57116e-05, up: 1.98227e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -7.79107e-08, up: 7.26052e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -3.05193e-06, up: 1.9342e-06}, stat: {dn: -0.000199576, up: 0.000199576}, sysDeadTile: {dn: -5.01277e-05, up: 5.01277e-05}, sysJAReta: {dn: -1.11954e-05, up: 1.11954e-05}, sysJARphi: {dn: -1.34171e-05, up: 1.34171e-05}, sysModel: {dn: -1.78693e-05, up: 1.78693e-05}, sysUnfolding: {dn: -4.74283e-05, up: 4.74283e-05}}, 1: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -8.18853e-05, up: 8.35159e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.92322e-05, up: 1.06104e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -9.50932e-06, up: 8.92648e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -1.06428e-05, up: 9.37437e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: -2.72591e-06, up: 3.90806e-06}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -5.60251e-07, up: 7.51445e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -5.25634e-06, up: 4.82582e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.33709e-06, up: 1.16514e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -3.74476e-05, up: 4.13983e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -2.49888e-07, up: 2.54155e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -6.6474e-06, up: 5.35836e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -2.09677e-07, up: 2.26819e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -2.0382e-07, up: 2.06435e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -4.48656e-05, up: 4.37609e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000213347, up: 0.00023122}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -8.82361e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -1.56732e-05, up: 1.49169e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -4.11493e-05, up: 4.37066e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -3.71384e-05, up: 3.42312e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -8.50353e-05, up: 8.95167e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -2.98732e-07, up: 2.76225e-07}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.32945e-05, up: 8.20677e-06}, stat: {dn: -0.000444312, up: 0.000444312}, sysDeadTile: {dn: -0.000234224, up: 0.000234224}, sysJAReta: {dn: -4.25621e-05, up: 4.25621e-05}, sysJARphi: {dn: -4.62202e-05, up: 4.62202e-05}, sysModel: {dn: -7.88077e-05, up: 7.88077e-05}, sysUnfolding: {dn: -0.000200208, up: 0.000200208}}, 2: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000155137, up: 0.000157685}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -3.42285e-05, up: 1.87953e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -1.8555e-05, up: 1.76776e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -1.94942e-05, up: 1.72568e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -9.73275e-07, up: 1.30542e-06}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -9.83429e-06, up: 8.89003e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -2.52356e-06, up: 2.60738e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -7.0373e-05, up: 7.73963e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -4.68712e-07, up: 4.76887e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.21335e-05, up: 9.99787e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -3.97656e-07, up: 4.28654e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -3.86678e-07, up: 3.88944e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -8.4269e-05, up: 8.225e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000403638, up: 0.000437668}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.56301e-05, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -2.89784e-05, up: 2.78905e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -7.70618e-05, up: 8.18996e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -6.96343e-05, up: 6.42525e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000159616, up: 0.000168093}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -4.97864e-07, up: 4.55793e-07}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -2.51451e-05, up: 1.54497e-05}, stat: {dn: -0.000568948, up: 0.000568948}, sysDeadTile: {dn: -0.000443653, up: 0.000443653}, sysJAReta: {dn: -8.00189e-05, up: 8.00189e-05}, sysJARphi: {dn: -8.6588e-05, up: 8.6588e-05}, sysModel: {dn: -0.00014816, up: 0.00014816}, sysUnfolding: {dn: -0.000372356, up: 0.000372356}}, 3: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.00020047, up: 0.000202941}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -4.10967e-05, up: 2.25968e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -2.4706e-05, up: 2.38556e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.42822e-05, up: 2.15964e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.14728e-06, up: 1.53881e-06}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.25469e-05, up: 1.11376e-05}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.2483e-06, up: 3.96745e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -9.00601e-05, up: 9.85155e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -5.99314e-07, up: 6.09315e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.50523e-05, up: 1.27058e-05}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -5.1456e-07, up: 5.524e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -5.00493e-07, up: 4.99704e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -0.000107809, up: 0.000105278}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000520668, up: 0.000564663}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.87914e-05, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -3.64331e-05, up: 3.55095e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -9.82976e-05, up: 0.000104528}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -8.89576e-05, up: 8.21582e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000204114, up: 0.000215098}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -5.57152e-07, up: 5.03816e-07}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -3.24397e-05, up: 1.98248e-05}, stat: {dn: -0.000528174, up: 0.000528174}, sysDeadTile: {dn: -0.00048516, up: 0.00048516}, sysJAReta: {dn: -0.000102639, up: 0.000102639}, sysJARphi: {dn: -0.000110656, up: 0.000110656}, sysModel: {dn: -0.000189689, up: 0.000189689}, sysUnfolding: {dn: -0.000472275, up: 0.000472275}}, 4: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000256227, up: 0.000249302}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -2.02451e-05, up: 2.1829e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -3.66217e-05, up: 3.62551e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.54629e-05, up: 2.26578e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.10139e-06, up: 1.47726e-06}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.52127e-05, up: 1.17977e-05}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -4.1047e-06, up: 1.29801e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -0.000104392, up: 0.00011205}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -7.40516e-07, up: 7.0102e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.54361e-05, up: 1.46913e-05}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -6.7552e-07, up: 7.01109e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -6.56699e-07, up: 6.30446e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -0.000126384, up: 0.000122592}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000650585, up: 0.000695668}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.81529e-05, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -3.87601e-05, up: 4.05914e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -0.00011383, up: 0.000121238}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -0.000104615, up: 9.63774e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000240549, up: 0.000258027}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -4.25281e-07, up: 3.61137e-07}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -4.10806e-05, up: 2.40201e-05}, stat: {dn: -0.000742559, up: 0.000742559}, sysDeadTile: {dn: -0.000378462, up: 0.000378462}, sysJAReta: {dn: -0.000131409, up: 0.000131409}, sysJARphi: {dn: -0.000139293, up: 0.000139293}, sysModel: {dn: -0.000219511, up: 0.000219511}, sysUnfolding: {dn: -0.000586857, up: 0.000586857}}, 5: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000307845, up: 0.000297151}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.61316e-05, up: 2.4231e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -4.53304e-05, up: 4.51353e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.91935e-05, up: 2.60386e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.20437e-06, up: 1.61538e-06}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.80435e-05, up: 1.35813e-05}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -4.91936e-06, up: 1.75759e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -0.000122933, up: 0.000131343}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -8.84081e-07, up: 8.24056e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.75998e-05, up: 1.7271e-05}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -8.16365e-07, up: 8.41925e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -7.93638e-07, up: 7.55933e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -0.000149172, up: 0.000144532}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000778167, up: 0.000829945}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -2.01504e-05, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -4.47258e-05, up: 4.76215e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -0.000133905, up: 0.000142697}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -0.000123451, up: 0.000113718}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000284121, up: 0.000305911}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -4.21802e-07, up: 3.44601e-07}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -4.92347e-05, up: 2.85307e-05}, stat: {dn: -0.000727603, up: 0.000727603}, sysDeadTile: {dn: -0.00013858, up: 0.00013858}, sysJAReta: {dn: -0.000157842, up: 0.000157842}, sysJARphi: {dn: -0.000166662, up: 0.000166662}, sysModel: {dn: -0.000258381, up: 0.000258381}, sysUnfolding: {dn: -0.00070062, up: 0.00070062}}, 6: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000293321, up: 0.00028069}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -6.95187e-06, up: 2.12398e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -4.45181e-05, up: 4.45461e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.64666e-05, up: 2.36551e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.03983e-06, up: 1.39469e-06}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.69677e-05, up: 1.23619e-05}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -4.67656e-06, up: 1.88277e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -0.000114583, up: 0.000121854}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -8.37725e-07, up: 7.6666e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.58596e-05, up: 1.60824e-05}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -7.83121e-07, up: 8.02244e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -7.61308e-07, up: 7.19376e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -0.00013942, up: 0.000134892}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000737818, up: 0.000784516}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.7663e-05, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -4.08027e-05, up: 4.42234e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -0.000124716, up: 0.000132975}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -0.000115376, up: 0.00010625}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000265782, up: 0.000287414}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -3.21611e-07, up: 2.47739e-07}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -4.67867e-05, up: 2.68519e-05}, stat: {dn: -0.000578759, up: 0.000578759}, sysDeadTile: {dn: -8.53381e-05, up: 8.53381e-05}, sysJAReta: {dn: -0.000150526, up: 0.000150526}, sysJARphi: {dn: -0.00015831, up: 0.00015831}, sysModel: {dn: -0.000240691, up: 0.000240691}, sysUnfolding: {dn: -0.000664707, up: 0.000664707}}, 7: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000301515, up: 0.000285836}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -2.16263e-06, up: 1.99976e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -4.71871e-05, up: 4.74144e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.58086e-05, up: 2.31075e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -9.64185e-07, up: 1.29323e-06}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.72093e-05, up: 1.21015e-05}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -4.79731e-06, up: 2.17035e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -0.000114983, up: 0.000121714}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -8.57241e-07, up: 7.67863e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.53637e-05, up: 1.61366e-05}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -8.11254e-07, up: 8.2526e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -7.88619e-07, up: 7.39234e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -0.000140361, up: 0.000135567}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000754357, up: 0.000799269}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.663e-05, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -4.003e-05, up: 4.42188e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -0.000125098, up: 0.000133456}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -0.000116169, up: 0.000106931}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000267859, up: 0.000291111}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -2.53226e-07, up: 1.76725e-07}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -4.79536e-05, up: 2.72392e-05}, stat: {dn: -0.000632649, up: 0.000632649}, sysDeadTile: {dn: -3.6682e-05, up: 3.6682e-05}, sysJAReta: {dn: -0.000155053, up: 0.000155053}, sysJARphi: {dn: -0.000162422, up: 0.000162422}, sysModel: {dn: -0.000241356, up: 0.000241356}, sysUnfolding: {dn: -0.000681976, up: 0.000681976}}, 8: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000250867, up: 0.00023543}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.01065e-05, up: 1.51717e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -4.05007e-05, up: 4.08365e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.03086e-05, up: 1.82091e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -7.20327e-07, up: 9.6615e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.41242e-05, up: 9.55854e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.98432e-06, up: 2.01981e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -9.3198e-05, up: 9.81992e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -7.10904e-07, up: 6.2114e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.20035e-05, up: 1.30897e-05}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -6.80966e-07, up: 6.8771e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -6.61911e-07, up: 6.15533e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -0.000114197, up: 0.000110069}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.00062398, up: 0.000658458}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.26167e-05, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -3.16835e-05, up: 3.5716e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -0.000101388, up: 0.000108221}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -9.4541e-05, up: 8.69662e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000218197, up: 0.000238495}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.50879e-07, up: 8.65152e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -3.97714e-05, up: 2.23449e-05}, stat: {dn: -0.000570084, up: 0.000570084}, sysDeadTile: {dn: -2.8405e-05, up: 2.8405e-05}, sysJAReta: {dn: -0.000129445, up: 0.000129445}, sysJARphi: {dn: -0.000135054, up: 0.000135054}, sysModel: {dn: -0.000195451, up: 0.000195451}, sysUnfolding: {dn: -0.000567881, up: 0.000567881}}, 9: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000210371, up: 0.000195301}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.59241e-05, up: 1.15487e-05}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -3.50504e-05, up: 3.54395e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -1.60572e-05, up: 1.44129e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -5.39868e-07, up: 7.24106e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.16806e-05, up: 7.58507e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.3362e-06, up: 1.88956e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -7.59717e-05, up: 7.96846e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -5.95069e-07, up: 5.05289e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -9.41775e-06, up: 1.06896e-05}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -5.76781e-07, up: 5.78172e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -5.60579e-07, up: 5.17223e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -9.34949e-05, up: 8.98979e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000519961, up: 0.000546185}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -9.60384e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -2.51912e-05, up: 2.90167e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -8.2672e-05, up: 8.82926e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -7.74349e-05, up: 7.11702e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000178893, up: 0.000196801}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -8.03681e-08, up: 2.55617e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -3.32352e-05, up: 1.84569e-05}, stat: {dn: -0.000486233, up: 0.000486233}, sysDeadTile: {dn: -5.41411e-05, up: 5.41411e-05}, sysJAReta: {dn: -0.000109067, up: 0.000109067}, sysJARphi: {dn: -0.00011334, up: 0.00011334}, sysModel: {dn: -0.000159151, up: 0.000159151}, sysUnfolding: {dn: -0.000478048, up: 0.000478048}}, 10: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000157384, up: 0.000144434}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.78539e-05, up: 7.80691e-06}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -2.7073e-05, up: 2.74329e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -1.12917e-05, up: 1.01427e-05}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -3.59285e-07, up: 4.81896e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -8.61567e-06, up: 5.35243e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -2.493e-06, up: 1.57287e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -5.51288e-05, up: 5.75649e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -4.45137e-07, up: 3.65884e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -6.56776e-06, up: 7.77951e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -4.36388e-07, up: 4.34146e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -4.24071e-07, up: 3.88292e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -6.81819e-05, up: 6.53763e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.00038637, up: 0.000403782}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -6.49221e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -1.7809e-05, up: 2.09883e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -6.0032e-05, up: 6.41494e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -5.6501e-05, up: 5.18753e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000130664, up: 0.000144791}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -2.86759e-08, up: 1.31406e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -2.47689e-05, up: 1.3588e-05}, stat: {dn: -0.000438144, up: 0.000438144}, sysDeadTile: {dn: -6.23459e-05, up: 6.23459e-05}, sysJAReta: {dn: -8.21021e-05, up: 8.21021e-05}, sysJARphi: {dn: -8.49807e-05, up: 8.49807e-05}, sysModel: {dn: -0.000115338, up: 0.000115338}, sysUnfolding: {dn: -0.000360209, up: 0.000360209}}, 11: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.000125607, up: 0.000113871}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.92873e-05, up: 5.6043e-06}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -2.23175e-05, up: 2.26508e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -8.44494e-06, up: 7.58832e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -2.53881e-07, up: 3.40522e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -6.77785e-06, up: 4.01619e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.98805e-06, up: 1.39302e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -4.25825e-05, up: 4.42707e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -3.55911e-07, up: 2.81997e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -4.86818e-06, up: 6.03363e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -3.52694e-07, up: 3.48227e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -3.42682e-07, up: 3.11471e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -5.29614e-05, up: 5.0621e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000306142, up: 0.000318128}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -4.66053e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -1.3386e-05, up: 1.61621e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -4.64207e-05, up: 4.96327e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -4.39169e-05, up: 4.02706e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -0.000101672, up: 0.000113581}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -2.821e-10, up: 3.39045e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.96851e-05, up: 1.06615e-05}, stat: {dn: -0.000433819, up: 0.000433819}, sysDeadTile: {dn: -0.000181363, up: 0.000181363}, sysJAReta: {dn: -6.60279e-05, up: 6.60279e-05}, sysJARphi: {dn: -6.8077e-05, up: 6.8077e-05}, sysModel: {dn: -8.89537e-05, up: 8.89537e-05}, sysUnfolding: {dn: -0.00029058, up: 0.00029058}}, 12: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -0.00010193, up: 9.12232e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.9983e-05, up: 4.0721e-06}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -1.87148e-05, up: 1.90155e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -6.40261e-06, up: 5.75291e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.8156e-07, up: 2.4352e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -5.42039e-06, up: 3.05428e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.61262e-06, up: 1.25117e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -3.33707e-05, up: 3.45477e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -2.89973e-07, up: 2.20497e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -3.65559e-06, up: 4.75365e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -2.90249e-07, up: 2.8442e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -2.81959e-07, up: 2.54496e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -4.17665e-05, up: 3.97781e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000246543, up: 0.000254605}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -3.38635e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -1.01963e-05, up: 1.26292e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -3.6434e-05, up: 3.89775e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -3.46595e-05, up: 3.1735e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -8.03314e-05, up: 9.05512e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.60879e-08, up: 4.46268e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.59011e-05, up: 8.49775e-06}, stat: {dn: -0.00034344, up: 0.00034344}, sysDeadTile: {dn: -0.000218343, up: 0.000218343}, sysJAReta: {dn: -5.4072e-05, up: 5.4072e-05}, sysJARphi: {dn: -5.55382e-05, up: 5.55382e-05}, sysModel: {dn: -6.95879e-05, up: 6.95879e-05}, sysUnfolding: {dn: -0.000239245, up: 0.000239245}}, 13: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -8.88489e-05, up: 7.84487e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -2.14062e-05, up: 3.16384e-06}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -1.6865e-05, up: 1.71478e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -5.19865e-06, up: 4.66904e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.38821e-07, up: 1.86195e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -4.65518e-06, up: 2.48702e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.40563e-06, up: 1.20396e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -2.80297e-05, up: 2.89011e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -2.54366e-07, up: 1.84779e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -2.93787e-06, up: 4.01942e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -2.56951e-07, up: 2.49933e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -2.49562e-07, up: 2.2379e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -3.53285e-05, up: 3.35122e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000213182, up: 0.000218664}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -2.63104e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -8.31492e-06, up: 1.05791e-05}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -3.06629e-05, up: 3.28226e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -2.93405e-05, up: 2.68195e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -6.8086e-05, up: 7.75128e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -2.65034e-08, up: 5.21939e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.37911e-05, up: 7.26858e-06}, stat: {dn: -0.000374442, up: 0.000374442}, sysDeadTile: {dn: -0.000146507, up: 0.000146507}, sysJAReta: {dn: -4.76333e-05, up: 4.76333e-05}, sysJARphi: {dn: -4.87446e-05, up: 4.87446e-05}, sysModel: {dn: -5.83325e-05, up: 5.83325e-05}, sysUnfolding: {dn: -0.000212411, up: 0.000212411}}, 14: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -7.30579e-05, up: 6.36022e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -2.10551e-05, up: 2.30852e-06}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -1.43437e-05, up: 1.45889e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -3.97037e-06, up: 3.56281e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -9.96684e-08, up: 1.33682e-07}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -3.77063e-06, up: 1.90436e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.15625e-06, up: 1.0901e-06}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -2.21619e-05, up: 2.27631e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -2.11017e-07, up: 1.45753e-07}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -2.21931e-06, up: 3.2035e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -2.14912e-07, up: 2.07547e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -2.08688e-07, up: 1.86017e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -2.815e-05, up: 2.65846e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000173825, up: 0.000176991}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.91976e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -6.37557e-06, up: 8.34328e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -2.43025e-05, up: 2.60295e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -2.33983e-05, up: 2.13472e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -5.43675e-05, up: 6.25713e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -3.066e-08, up: 5.25503e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.12782e-05, up: 5.85958e-06}, stat: {dn: -0.000358916, up: 0.000358916}, sysDeadTile: {dn: -3.90183e-05, up: 3.90183e-05}, sysJAReta: {dn: -3.96396e-05, up: 3.96396e-05}, sysJARphi: {dn: -4.04205e-05, up: 4.04205e-05}, sysModel: {dn: -4.60156e-05, up: 4.60156e-05}, sysUnfolding: {dn: -0.000178607, up: 0.000178607}}, 15: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -5.16323e-05, up: 4.42953e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.74439e-05, up: 1.44141e-06}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -1.04905e-05, up: 1.067e-05}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.59891e-06, up: 2.32913e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -6.12265e-08, up: 8.21209e-08}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -2.62447e-06, up: 1.24946e-06}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -8.17795e-07, up: 8.46222e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -1.50289e-05, up: 1.53808e-05}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -1.50858e-07, up: 9.86032e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.43589e-06, up: 2.19294e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -1.54738e-07, up: 1.48411e-07}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -1.50223e-07, up: 1.3318e-07}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -1.92527e-05, up: 1.80936e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -0.000121777, up: 0.000123021}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.19867e-06, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -4.18824e-06, up: 5.64469e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -1.6528e-05, up: 1.7713e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -1.60165e-05, up: 1.45816e-05}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -3.72672e-05, up: 4.3402e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -2.69881e-08, up: 4.30646e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -7.92345e-06, up: 4.05641e-06}, stat: {dn: -0.000271405, up: 0.000271405}, sysDeadTile: {dn: -1.76437e-05, up: 1.76437e-05}, sysJAReta: {dn: -2.83907e-05, up: 2.83907e-05}, sysJARphi: {dn: -2.88519e-05, up: 2.88519e-05}, sysModel: {dn: -3.1125e-05, up: 3.1125e-05}, sysUnfolding: {dn: -0.000129597, up: 0.000129597}}, 16: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -3.26292e-05, up: 2.7571e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.27213e-05, up: 8.01324e-07}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -6.86424e-06, up: 6.98005e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -1.51709e-06, up: 1.35726e-06}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -3.34837e-08, up: 4.49105e-08}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.63311e-06, up: 7.30855e-07}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -5.17421e-07, up: 5.8599e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -9.09487e-06, up: 9.27665e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -9.67046e-08, up: 5.95248e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -8.27898e-07, up: 1.34153e-06}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -9.97845e-08, up: 9.50845e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -9.68509e-08, up: 8.54534e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -1.17596e-05, up: 1.0993e-05}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -7.62627e-05, up: 7.63962e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -6.6638e-07, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -2.4526e-06, up: 3.40862e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -1.00356e-05, up: 1.07615e-05}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -9.79108e-06, up: 8.89315e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -2.28161e-05, up: 2.69155e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.98499e-08, up: 3.04303e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -4.9752e-06, up: 2.5089e-06}, stat: {dn: -0.000214296, up: 0.000214296}, sysDeadTile: {dn: -6.12485e-06, up: 6.12485e-06}, sysJAReta: {dn: -1.82058e-05, up: 1.82058e-05}, sysJARphi: {dn: -1.84421e-05, up: 1.84421e-05}, sysModel: {dn: -1.87818e-05, up: 1.87818e-05}, sysUnfolding: {dn: -8.4417e-05, up: 8.4417e-05}}, 17: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -2.4423e-05, up: 2.03168e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.08504e-05, up: 5.25441e-07}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -5.32282e-06, up: 5.41027e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -1.04622e-06, up: 9.3396e-07}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -2.15957e-08, up: 2.89655e-08}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.20341e-06, up: 5.0489e-07}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.87903e-07, up: 4.79514e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -6.5062e-06, up: 6.61586e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -7.36309e-08, up: 4.24767e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -5.63518e-07, up: 9.71556e-07}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -7.63388e-08, up: 7.23043e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -7.40774e-08, up: 6.50913e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -8.49759e-06, up: 7.89788e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -5.65523e-05, up: 5.61477e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -4.36956e-07, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -1.69599e-06, up: 2.43368e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -7.20664e-06, up: 7.73245e-06}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -7.08071e-06, up: 6.41504e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -1.65267e-05, up: 1.97681e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.65523e-08, up: 2.48122e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -3.69827e-06, up: 1.83648e-06}, stat: {dn: -0.000200384, up: 0.000200384}, sysDeadTile: {dn: -6.95571e-06, up: 6.95571e-06}, sysJAReta: {dn: -1.38443e-05, up: 1.38443e-05}, sysJARphi: {dn: -1.39816e-05, up: 1.39816e-05}, sysModel: {dn: -1.33935e-05, up: 1.33935e-05}, sysUnfolding: {dn: -6.53791e-05, up: 6.53791e-05}}, 18: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -2.0011e-05, up: 1.63816e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.00263e-05, up: 3.75629e-07}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -4.52088e-06, up: 4.59249e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -7.87853e-07, up: 7.01477e-07}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.51833e-08, up: 2.03648e-08}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -9.70536e-07, up: 3.80749e-07}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.18451e-07, up: 4.28579e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -5.0854e-06, up: 5.15682e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -6.15439e-08, up: 3.31174e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -4.18541e-07, up: 7.69901e-07}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -6.40347e-08, up: 6.03149e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -6.21235e-08, up: 5.44004e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -6.71443e-06, up: 6.20183e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -4.58946e-05, up: 4.5139e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -3.12373e-07, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -1.28011e-06, up: 1.89889e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -5.65708e-06, up: 6.07341e-06}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -5.59889e-06, up: 5.05863e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -1.30908e-05, up: 1.58928e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.46502e-08, up: 2.17148e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -3.00777e-06, up: 1.47041e-06}, stat: {dn: -0.000167143, up: 0.000167143}, sysDeadTile: {dn: -9.92844e-06, up: 9.92844e-06}, sysJAReta: {dn: -1.15368e-05, up: 1.15368e-05}, sysJARphi: {dn: -1.16182e-05, up: 1.16182e-05}, sysModel: {dn: -1.04324e-05, up: 1.04324e-05}, sysUnfolding: {dn: -5.56318e-05, up: 5.56318e-05}}, 19: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -2.27858e-05, up: 1.83495e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.27644e-05, up: 3.71726e-07}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -5.33945e-06, up: 5.42031e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -8.22605e-07, up: 7.3017e-07}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -1.47754e-08, up: 1.98177e-08}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.08757e-06, up: 3.97977e-07}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.63449e-07, up: 5.31218e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -5.51413e-06, up: 5.57797e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -7.16908e-08, up: 3.58184e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -4.30697e-07, up: 8.47594e-07}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -7.47684e-08, up: 7.00735e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -7.25204e-08, up: 6.33308e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -7.36583e-06, up: 6.75822e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -5.17501e-05, up: 5.03969e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -3.09127e-07, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -1.33904e-06, up: 2.05576e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -6.16325e-06, up: 6.62067e-06}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -6.14586e-06, up: 5.53653e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -1.43965e-05, up: 1.77577e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.76086e-08, up: 2.60077e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -3.39777e-06, up: 1.63497e-06}, stat: {dn: -0.00018412, up: 0.00018412}, sysDeadTile: {dn: -1.94958e-05, up: 1.94958e-05}, sysJAReta: {dn: -1.33736e-05, up: 1.33736e-05}, sysJARphi: {dn: -1.34326e-05, up: 1.34326e-05}, sysModel: {dn: -1.12692e-05, up: 1.12692e-05}, sysUnfolding: {dn: -6.60152e-05, up: 6.60152e-05}}, 20: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -1.32779e-05, up: 1.05153e-05}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -8.25543e-06, up: 1.87553e-07}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -3.22935e-06, up: 3.27579e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -4.38597e-07, up: 3.8794e-07}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -7.3298e-09, up: 9.83121e-09}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -6.23588e-07, up: 2.12351e-07}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -2.12352e-07, up: 3.36294e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -3.0547e-06, up: 3.08364e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -4.28565e-08, up: 1.97919e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -2.26159e-07, up: 4.77426e-07}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -4.47495e-08, up: 4.17543e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -4.33945e-08, up: 3.78176e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -4.13159e-06, up: 3.76386e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -2.98577e-05, up: 2.87778e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.55969e-07, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -7.14933e-07, up: 1.13728e-06}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -3.43217e-06, up: 3.689e-06}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -3.44899e-06, up: 3.09734e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -8.09538e-06, up: 1.01553e-05}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.06376e-08, up: 1.57463e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.96332e-06, up: 9.29735e-07}, stat: {dn: -0.00012205, up: 0.00012205}, sysDeadTile: {dn: -1.0101e-05, up: 1.0101e-05}, sysJAReta: {dn: -7.94063e-06, up: 7.94063e-06}, sysJARphi: {dn: -7.9564e-06, up: 7.9564e-06}, sysModel: {dn: -6.21731e-06, up: 6.21731e-06}, sysUnfolding: {dn: -4.02204e-05, up: 4.02204e-05}}, 21: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -8.68662e-06, up: 6.76322e-06}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -5.95668e-06, up: 1.05856e-07}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -2.1942e-06, up: 2.224e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -2.62011e-07, up: 2.30829e-07}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -4.0671e-09, up: 5.45506e-09}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -4.01351e-07, up: 1.26904e-07}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.39335e-07, up: 2.38566e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -1.89684e-06, up: 1.91154e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -2.88402e-08, up: 1.22585e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.32958e-07, up: 3.01864e-07}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -3.01164e-08, up: 2.7993e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -2.91982e-08, up: 2.54101e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -2.5997e-06, up: 2.35048e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -1.93375e-05, up: 1.84386e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -8.803e-08, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -4.27477e-07, up: 7.05358e-07}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -2.14338e-06, up: 2.30505e-06}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -2.17094e-06, up: 1.94315e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -5.10653e-06, up: 6.52137e-06}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -7.11069e-09, up: 1.05966e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.27298e-06, up: 5.93198e-07}, stat: {dn: -0.000136277, up: 0.000136277}, sysDeadTile: {dn: -7.48074e-06, up: 7.48074e-06}, sysJAReta: {dn: -5.29719e-06, up: 5.29719e-06}, sysJARphi: {dn: -5.29595e-06, up: 5.29595e-06}, sysModel: {dn: -3.84366e-06, up: 3.84366e-06}, sysUnfolding: {dn: -2.75938e-05, up: 2.75938e-05}}, 22: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -1.18664e-05, up: 9.08089e-06}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -8.92591e-06, up: 1.24326e-07}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -3.11512e-06, up: 3.15492e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -3.26217e-07, up: 2.86121e-07}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -4.6954e-09, up: 6.29778e-09}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -5.39297e-07, up: 1.58005e-07}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.90954e-07, up: 3.52761e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -2.45583e-06, up: 2.47159e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -4.06301e-08, up: 1.58303e-08}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -1.62791e-07, up: 3.9849e-07}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -4.23871e-08, up: 3.9271e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -4.10862e-08, up: 3.57282e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -3.41325e-06, up: 3.06147e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -2.61482e-05, up: 2.46563e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.03389e-07, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -5.32454e-07, up: 9.12286e-07}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -2.79208e-06, up: 3.0043e-06}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -2.8508e-06, up: 2.54281e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -6.72112e-06, up: 8.74639e-06}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -9.8067e-09, up: 1.47675e-08}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -1.72259e-06, up: 7.89836e-07}, stat: {dn: -0.000156496, up: 0.000156496}, sysDeadTile: {dn: -1.10277e-05, up: 1.10277e-05}, sysJAReta: {dn: -7.3834e-06, up: 7.3834e-06}, sysJARphi: {dn: -7.36681e-06, up: 7.36681e-06}, sysModel: {dn: -4.95282e-06, up: 4.95282e-06}, sysUnfolding: {dn: -3.9638e-05, up: 3.9638e-05}}, 23: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -6.65825e-06, up: 5.00713e-06}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -5.4679e-06, up: 5.97793e-08}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -1.81778e-06, up: 1.83958e-06}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -1.66539e-07, up: 1.45358e-07}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -2.21898e-09, up: 2.97624e-09}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -2.97602e-07, up: 8.0635e-08}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -1.07516e-07, up: 2.139e-07}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -1.30419e-06, up: 1.31135e-06}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -2.35688e-08, up: 8.38523e-09}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -8.16677e-08, up: 2.16063e-07}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -2.45406e-08, up: 2.26763e-08}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -2.37828e-08, up: 2.06775e-08}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -1.83957e-06, up: 1.63615e-06}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -1.45219e-05, up: 1.35365e-05}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -4.97124e-08, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -2.71808e-07, up: 4.84058e-07}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -1.49252e-06, up: 1.6068e-06}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -1.5364e-06, up: 1.36543e-06}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -3.63113e-06, up: 4.8196e-06}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -5.49972e-09, up: 8.39517e-09}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -9.56968e-07, up: 4.31737e-07}, stat: {dn: -0.00013274, up: 0.00013274}, sysDeadTile: {dn: -7.62331e-06, up: 7.62331e-06}, sysJAReta: {dn: -4.22929e-06, up: 4.22929e-06}, sysJARphi: {dn: -4.21211e-06, up: 4.21211e-06}, sysModel: {dn: -2.61695e-06, up: 2.61695e-06}, sysUnfolding: {dn: -2.34455e-05, up: 2.34455e-05}}, 24: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -1.89413e-06, up: 1.39953e-06}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -1.69122e-06, up: 1.45276e-08}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -5.38167e-07, up: 5.44212e-07}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -4.30371e-08, up: 3.73639e-08}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -5.29945e-10, up: 7.10797e-10}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -8.32504e-08, up: 2.08223e-08}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -3.06982e-08, up: 6.56572e-08}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -3.50698e-07, up: 3.52445e-07}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -6.94762e-09, up: 2.24904e-09}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -2.0724e-08, up: 5.93953e-08}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -7.21393e-09, up: 6.65204e-09}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -6.98982e-09, up: 6.07932e-09}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -5.0238e-07, up: 4.42907e-07}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -4.08872e-06, up: 3.76636e-06}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.20811e-08, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -7.0202e-08, up: 1.30071e-07}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -4.04158e-07, up: 4.35317e-07}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -4.19487e-07, up: 3.71396e-07}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -9.94007e-07, up: 1.3469e-06}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -1.55042e-09, up: 2.40574e-09}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -2.69407e-07, up: 1.19591e-07}, stat: {dn: -6.38849e-05, up: 6.38849e-05}, sysDeadTile: {dn: -1.45496e-06, up: 1.45496e-06}, sysJAReta: {dn: -1.22876e-06, up: 1.22876e-06}, sysJARphi: {dn: -1.22177e-06, up: 1.22177e-06}, sysModel: {dn: -6.99929e-07, up: 6.99929e-07}, sysUnfolding: {dn: -7.04657e-06, up: 7.04657e-06}}, 25: {",JET_EffectiveNP_1__1up,JET_EffectiveNP_1__1down": {dn: -2.86794e-07, up: 2.07882e-07}, ",JET_EffectiveNP_2__1up,JET_EffectiveNP_2__1down": {dn: -2.78012e-07, up: 1.79898e-09}, ",JET_EffectiveNP_3__1up,JET_EffectiveNP_3__1down": {dn: -8.83088e-08, up: 8.88327e-08}, ",JET_EffectiveNP_4__1up,JET_EffectiveNP_4__1down": {dn: -5.81478e-09, up: 5.01275e-09}, ",JET_EffectiveNP_5__1up,JET_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_EffectiveNP_6__1up,JET_EffectiveNP_6__1down": {dn: -6.38624e-11, up: 8.56564e-11}, ",JET_EffectiveNP_7__1up,JET_EffectiveNP_7__1down": {dn: -1.2377e-08, up: 2.81057e-09}, ",JET_EffectiveNP_8restTerm__1up,JET_EffectiveNP_8restTerm__1down": {dn: -4.66623e-09, up: 1.07185e-08}, ",JET_EtaIntercalibration_Modelling__1up,JET_EtaIntercalibration_Modelling__1down": {dn: -4.98157e-08, up: 5.00334e-08}, ",JET_EtaIntercalibration_NonClosure_highE__1up,JET_EtaIntercalibration_NonClosure_highE_1down": {dn: -1.37537e-09, up: 3.18484e-10}, ",JET_EtaIntercalibration_TotalStat__1up,JET_EtaIntercalibration_TotalStat__1down": {dn: -2.73228e-09, up: 8.65854e-09}, ",JET_EtaIntercalibration_negEta__1up,JET_EtaIntercalibration_negEta__1down": {dn: -1.097e-09, up: 1.06393e-09}, ",JET_EtaIntercalibration_posEta__1up,JET_EtaIntercalibration_posEta__1down": {dn: -1.05967e-09, up: 1.00125e-09}, ",JET_Flavor_Composition__1up,JET_Flavor_Composition__1down": {dn: -7.26818e-08, up: 6.34172e-08}, ",JET_Flavor_Response__1up,JET_Flavor_Response__1down": {dn: -6.1222e-07, up: 5.56616e-07}, ",JET_JER_DatavsMC__1up,JET_JER_DatavsMC__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_10__1up,JET_JER_EffectiveNP_10__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_11__1up,JET_JER_EffectiveNP_11__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_12restTerm__1up,JET_JER_EffectiveNP_12restTerm__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_1__1up,JET_JER_EffectiveNP_1__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_2__1up,JET_JER_EffectiveNP_2__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_3__1up,JET_JER_EffectiveNP_3__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_4__1up,JET_JER_EffectiveNP_4__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_5__1up,JET_JER_EffectiveNP_5__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_6__1up,JET_JER_EffectiveNP_6__1down": {dn: -1.49603e-09, up: 0}, ",JET_JER_EffectiveNP_7__1up,JET_JER_EffectiveNP_7__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_8__1up,JET_JER_EffectiveNP_8__1down": {dn: 0, up: 0}, ",JET_JER_EffectiveNP_9__1up,JET_JER_EffectiveNP_9__1down": {dn: 0, up: 0}, ",JET_Pileup_OffsetMu__1up,JET_Pileup_OffsetMu__1down": {dn: -9.47811e-09, up: 1.84604e-08}, ",JET_Pileup_OffsetNPV__1up,JET_Pileup_OffsetNPV__1down": {dn: -5.78913e-08, up: 6.23908e-08}, ",JET_Pileup_PtTerm__1up,JET_Pileup_PtTerm__1down": {dn: -6.06724e-08, up: 5.34793e-08}, ",JET_Pileup_RhoTopology__1up,JET_Pileup_RhoTopology__1down": {dn: -1.44204e-07, up: 2.00029e-07}, ",JET_PunchThroughMC16__1up,JET_PunchThroughMC16__1down": {dn: 0, up: 0}, ",JET_SingleParticle_HighPt__1up,JET_SingleParticle_HighPt__1down": {dn: -2.32467e-10, up: 3.67086e-10}, "JES_BJES_Response_1up,JES_BJES_Response_1down": {dn: 0, up: 0}, "pileUp__1up,pileUp__1down": {dn: -4.03339e-08, up: 1.75855e-08}, stat: {dn: -1.93876e-05, up: 1.93876e-05}, sysDeadTile: {dn: 0, up: 0}, sysJAReta: {dn: -1.9019e-07, up: 1.9019e-07}, sysJARphi: {dn: -1.88792e-07, up: 1.88792e-07}, sysModel: {dn: -9.87775e-08, up: 9.87775e-08}, sysUnfolding: {dn: -1.12786e-06, up: 1.12786e-06}}}
IsRef=1
Path=/REF/ATLAS_2020_I1808726/d36-x01-y01
PolyMarkers=*
Title=ATLAS Data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e-02	1.208940e-03	2.185638e-04	2.188561e-04
3.000000e-02	6.000000e-02	5.177570e-03	6.079573e-04	6.150736e-04
6.000000e-02	9.000000e-02	9.771720e-03	9.665425e-04	9.825765e-04
9.000000e-02	1.200000e-01	1.257860e-02	1.091983e-03	1.115528e-03
1.200000e-01	1.600000e-01	1.607770e-02	1.314474e-03	1.339040e-03
1.600000e-01	2.000000e-01	1.932700e-02	1.420973e-03	1.451871e-03
2.000000e-01	2.400000e-01	1.844090e-02	1.288285e-03	1.317079e-03
2.400000e-01	2.800000e-01	1.900120e-02	1.332956e-03	1.359914e-03
2.800000e-01	3.200000e-01	1.586490e-02	1.125872e-03	1.145718e-03
3.200000e-01	3.600000e-01	1.336750e-02	9.464276e-04	9.609339e-04
3.600000e-01	4.000000e-01	1.006240e-02	7.488378e-04	7.574737e-04
4.000000e-01	4.400000e-01	8.092840e-03	6.727391e-04	6.776040e-04
4.400000e-01	4.800000e-01	6.629070e-03	5.638538e-04	5.666017e-04
4.800000e-01	5.200000e-01	5.842950e-03	5.269885e-04	5.282832e-04
5.200000e-01	5.600000e-01	4.867210e-03	4.575513e-04	4.577778e-04
5.600000e-01	6.000000e-01	3.491420e-03	3.374874e-04	3.370782e-04
6.000000e-01	6.400000e-01	2.243960e-03	2.493507e-04	2.488080e-04
6.400000e-01	6.800000e-01	1.711620e-03	2.224709e-04	2.219177e-04
6.800000e-01	7.200000e-01	1.432040e-03	1.856157e-04	1.849908e-04
7.200000e-01	7.600000e-01	1.668400e-03	2.071148e-04	2.061694e-04
7.600000e-01	8.000000e-01	9.967230e-04	1.343428e-04	1.337278e-04
8.000000e-01	8.400000e-01	6.698020e-04	1.414114e-04	1.411107e-04
8.400000e-01	8.800000e-01	9.416270e-04	1.652680e-04	1.647021e-04
8.800000e-01	9.200000e-01	5.447130e-04	1.363180e-04	1.360680e-04
9.200000e-01	9.600000e-01	1.600340e-04	6.451194e-05	6.446307e-05
9.600000e-01	1.000000e+00	2.505160e-05	1.943740e-05	1.943316e-05
# END HISTO1D


# BEGIN HISTO1D /runpoint_0163.yoda.gz/ATLAS_2020_I1808726/d36-x01-y01
ErrorBars=1
LineColor=red
Path=/runpoint_0163.yoda.gz/ATLAS_2020_I1808726/d36-x01-y01
Title=Data + BSM
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.000000e-02	1.208940e-03	1.635729e-03	1.635729e-03
3.000000e-02	6.000000e-02	5.862408e-03	1.773306e-03	1.773306e-03
6.000000e-02	9.000000e-02	1.045656e-02	1.773306e-03	1.773306e-03
9.000000e-02	1.200000e-01	1.463312e-02	2.183493e-03	2.183493e-03
1.200000e-01	1.600000e-01	2.018673e-02	2.674222e-03	2.674222e-03
1.600000e-01	2.000000e-01	2.497692e-02	3.135803e-03	3.135803e-03
2.000000e-01	2.400000e-01	2.717259e-02	3.898314e-03	3.898314e-03
2.400000e-01	2.800000e-01	2.516475e-02	3.275239e-03	3.275239e-03
2.800000e-01	3.200000e-01	2.767836e-02	4.534363e-03	4.534363e-03
3.200000e-01	3.600000e-01	2.055830e-02	3.537662e-03	3.537662e-03
3.600000e-01	4.000000e-01	1.879409e-02	3.898314e-03	3.898314e-03
4.000000e-01	4.400000e-01	1.066098e-02	2.114158e-03	2.114158e-03
4.400000e-01	4.800000e-01	1.073810e-02	2.674222e-03	2.674222e-03
4.800000e-01	5.200000e-01	1.046561e-02	2.836440e-03	2.836440e-03
5.200000e-01	5.600000e-01	6.921724e-03	1.890960e-03	1.890960e-03
5.600000e-01	6.000000e-01	4.005049e-03	1.329979e-03	1.329979e-03
6.000000e-01	6.400000e-01	3.784846e-03	1.637619e-03	1.637619e-03
6.400000e-01	6.800000e-01	3.252506e-03	1.637619e-03	1.637619e-03
6.800000e-01	7.200000e-01	1.945669e-03	1.329979e-03	1.329979e-03
7.200000e-01	7.600000e-01	2.182029e-03	1.329979e-03	1.329979e-03
7.600000e-01	8.000000e-01	1.510352e-03	1.329979e-03	1.329979e-03
8.000000e-01	8.400000e-01	6.698020e-04	1.226797e-03	1.226797e-03
8.400000e-01	8.800000e-01	9.416270e-04	1.226797e-03	1.226797e-03
8.800000e-01	9.200000e-01	5.447130e-04	1.226797e-03	1.226797e-03
9.200000e-01	9.600000e-01	1.600340e-04	1.226797e-03	1.226797e-03
9.600000e-01	1.000000e+00	2.505160e-05	1.226797e-03	1.226797e-03
# END HISTO1D


